Practical and Optimal LSH for Angular Distance

We show the existence of a Locality-Sensitive Hashing (LSH) family for the angular distance that yields an approximate Near Neighbor Search algorithm with the asymptotically optimal running time exponent. Unlike earlier algorithms with this property (e.g., Spherical LSH [Andoni, Indyk, Nguyen, Razenshteyn 2014], [Andoni, Razenshteyn 2015]), our algorithm is also practical, improving upon the well-studied hyperplane LSH [Charikar, 2002] in practice. We also introduce a multiprobe version of this algorithm, and conduct experimental evaluation on real and synthetic data sets. We complement the above positive results with a fine-grained lower bound for the quality of any LSH family for angular distance. Our lower bound implies that the above LSH family exhibits a trade-off between evaluation time and quality that is close to optimal for a natural class of LSH functions.

==> plot_data/cross_polytope_pgfplots_data.txt <==
num_parts rho
4.0000000000e+00 3.7716897899e-01
8.0000000000e+00 3.4538829113e-01
1.6000000000e+01 3.2221354318e-01
3.2000000000e+01 3.0577892085e-01
6.4000000000e+01 2.9301304865e-01
1.2800000000e+02 2.8247412067e-01
2.5600000000e+02 2.7349590739e-01
5.1200000000e+02 2.6570964680e-01
1.0240000000e+03 2.5887616586e-01
2.0480000000e+03 2.5282422932e-01
4.0960000000e+03 2.4742411439e-01
8.1920000000e+03 2.4257425614e-01
1.6384000000e+04 2.3819346288e-01
3.2768000000e+04 2.3421587185e-01
6.5536000000e+04 2.3058744222e-01
1.3107200000e+05 2.2726340616e-01
2.6214400000e+05 2.2420636287e-01
5.2428800000e+05 2.2138491324e-01
1.0485760000e+06 2.1877210046e-01
2.0971520000e+06 2.1634540221e-01
4.1943040000e+06 2.1408489347e-01
8.3886080000e+06 2.1197447583e-01
1.6777216000e+07 2.0998784971e-01
3.3554432000e+07 2.0818079033e-01
6.7108864000e+07 2.0719214722e-01


==> plot_data/distance_histogram_nyt.txt <==
x y
0.0 0.0
0.128564869307 0.0
0.257129738613 0.0
0.38569460792 0.0
0.514259477227 0.002
0.642824346533 0.04
0.77138921584 0.039
0.899954085147 0.148
1.02851895445 0.595
1.15708382376 0.176
1.28564869307 0.0
1.41421356237 0.0


==> plot_data/distance_histogram_pubmed.txt <==
x y
0.0 0.0
0.128564869307 0.0
0.257129738613 0.0
0.38569460792 0.0
0.514259477227 0.001
0.642824346533 0.026
0.77138921584 0.044
0.899954085147 0.215
1.02851895445 0.594
1.15708382376 0.12
1.28564869307 0.0
1.41421356237 0.0


==> plot_data/distance_histogram_random1m.txt <==
x y
0.0 0.0
0.128564869307 0.0
0.257129738613 0.0
0.38569460792 0.0
0.514259477227 0.0
0.642824346533 1.0
0.77138921584 0.0
0.899954085147 0.0
1.02851895445 0.0
1.15708382376 0.0
1.28564869307 0.0
1.41421356237 0.0


==> plot_data/distance_histogram_sift1m.txt <==
x y
0.0 0.0145
0.128564869307 0.1251
0.257129738613 0.3702
0.38569460792 0.4525
0.514259477227 0.0375
0.642824346533 0.0002
0.77138921584 0.0
0.899954085147 0.0
1.02851895445 0.0
1.15708382376 0.0
1.28564869307 0.0
1.41421356237 0.0


==> plot_data/lower_bound_pgfplots_data.txt <==
num_parts rho
2.0000000000e+00 3.7716980962e-01
2.1730997244e+00 3.6835186047e-01
2.3767631064e+00 3.5993328044e-01
2.6171941745e+00 3.5189987266e-01
2.9020983642e+00 3.4423685267e-01
3.2410967046e+00 3.3692909346e-01
3.6462666613e+00 3.2996133226e-01
4.1328521487e+00 3.2331834216e-01
4.7202006967e+00 3.1698507205e-01
5.4330072747e+00 3.1094675850e-01
6.3029743751e+00 3.0518901318e-01
7.3710402810e+00 2.9969788919e-01
8.6903872938e+00 2.9445992941e-01
1.0330526797e+01 2.8946219988e-01
1.2382879746e+01 2.8469231058e-01
1.4968446230e+01 2.8013842610e-01
1.8248411047e+01 2.7578926785e-01
2.2438900846e+01 2.7163410985e-01
2.7831648165e+01 2.6766276921e-01
3.4823112741e+01 2.6386559269e-01
4.3955789016e+01 2.6023344038e-01
5.5977186413e+01 2.5675766708e-01
7.1924607118e+01 2.5343010240e-01
9.3247831100e+01 2.5024302989e-01
1.2198787650e+02 2.4718916572e-01
1.6103927467e+02 2.4426163728e-01
2.1453758031e+02 2.4145396195e-01
2.8843598389e+02 2.3876002630e-01
3.9136946875e+02 2.3617406578e-01
5.3595930514e+02 2.3369064513e-01
7.4079669469e+02 2.3130463952e-01
1.0334814791e+03 2.2901121650e-01
1.4553118738e+03 2.2680581879e-01
2.0685768714e+03 2.2468414793e-01
2.9679820125e+03 2.2264214878e-01
4.2986887286e+03 2.2067599482e-01
6.2850157808e+03 2.1878207437e-01
9.2764607828e+03 2.1695697749e-01
1.3822073767e+04 2.1519748373e-01
2.0791601117e+04 2.1350055060e-01
3.1574385535e+04 2.1186330275e-01
4.8408552118e+04 2.1028302175e-01
7.4930226757e+04 2.0875713662e-01
1.1709731488e+05 2.0728321488e-01
1.8475600698e+05 2.0585895416e-01
2.9431907170e+05 2.0448217442e-01
4.7338293163e+05 2.0315081053e-01
7.6875328242e+05 2.0186290549e-01
1.2605124342e+06 2.0061660396e-01
2.0868841816e+06 1.9941014624e-01
3.4885557872e+06 1.9824186265e-01
5.8883541885e+06 1.9711016827e-01
1.0035700684e+07 1.9601355798e-01
1.7270757345e+07 1.9495060186e-01
3.0011600847e+07 1.9391994095e-01
5.2660507676e+07 1.9292028289e-01
9.3304555959e+07 1.9195039851e-01
1.6693455765e+08 1.9100911829e-01
3.0159125775e+08 1.9009532775e-01
5.5020394701e+08 1.8920796793e-01
1.0135946918e+09 1.8834602680e-01
1.8855745627e+09 1.8750854174e-01
3.5421325583e+09 1.8669459083e-01
6.7193995205e+09 1.8590331447e-01
1.2871921986e+10 1.8513384254e-01
2.4900394785e+10 1.8438539370e-01
4.8643126521e+10 1.8365724423e-01
9.5960292491e+10 1.8294868996e-01
1.9116958843e+11 1.8225900267e-01
3.8459660299e+11 1.8158742453e-01
7.8136443326e+11 1.8093303977e-01
1.6031178719e+12 1.8029565246e-01
3.3215661317e+12 1.7967219518e-01
6.9500498527e+12 1.7907039913e-01
1.4685959122e+13 1.7849004703e-01
3.1339199196e+13 1.7791545025e-01
6.7537723195e+13 1.7737627140e-01
1.4698727531e+14 1.7690807210e-01
3.2306419932e+14 1.7639195198e-01
7.1709261968e+14 1.7560158114e-01
1.6074586079e+15 1.7470325403e-01

